Moving from Linear to Conic Markets for Electricity

We propose a new forward electricity market framework that admits heterogeneous market participants with second-order cone strategy sets, who accurately express the nonlinearities in their costs and constraints through conic bids, and a network operator facing conic operational constraints. In contrast to the prevalent linear-programming-based electricity markets, we highlight how the inclusion of second-order cone constraints improves uncertainty-, asset- and network-awareness of the market, which is key to the successful transition towards an electricity system based on weather-dependent renewable energy sources. We analyze our general market-clearing proposal using conic duality theory to derive efficient spatially-differentiated prices for the multiple commodities, comprising of energy and flexibility services. Under the assumption of perfect competition, we prove the equivalence of the centrally-solved market-clearing optimization problem to a competitive spatial price equilibrium involving a set of rational and self-interested participants and a price setter. Finally, under common assumptions, we prove that moving towards conic markets does not incur the loss of desirable economic properties of markets, namely market efficiency, cost recovery and revenue adequacy. Our numerical studies focus on the specific use case of uncertainty-aware market design and demonstrate that the proposed conic market brings advantages over existing alternatives within the linear programming market framework.

==> plotdata/compare_Mcc_R1.csv <==
hours,Mcc,R1
1,483.25524847075394,1804.4003756637596
2,483.25522096562725,2216.9636811250703
3,841.339275279552,2260.5113042813814
4,1038.7594256884213,2374.827968017683
5,1092.0905441708921,2303.8218214740573
6,1051.463207239537,2393.730893565957
7,483.25525397296974,1984.9379293778056
8,217.21832023729763,1432.9045994050775
9,106.37666860451355,948.1837104531533
10,106.37667701231688,691.8416948495983
11,106.37666830034418,680.9582005340332
12,106.37666212841846,667.6275169591327
13,106.37668980719761,639.2288818445923
14,106.37669523363559,627.036739024671
15,106.37666364610962,627.8872641043166
16,106.37666228017194,631.9515369158128
17,117.68956281255204,634.4821596054129
18,121.57637049125682,634.3577232661706
19,120.70792771655205,637.938889829568
20,106.37667988371895,649.4643375205716
21,106.37664804610147,916.8235768353156
22,178.77784195291352,1869.6269438827667
23,430.77672853129377,2378.1728017187115
24,930.9986070778903,2612.4719624064605


==> plotdata/el_prices_with_res.csv <==
hours,res10,res20,res30,res40,res50,res60
1.0,14.469541563105063,13.587969725927291,12.735510285444768,11.671986229862387,9.940413548276489,7.223318856054196
2.0,14.270339885818938,13.58796972354731,12.735510280759073,11.67198622844456,9.940413546217357,7.223318825433466
3.0,13.888452294239574,13.142540396301598,12.313995833177051,10.912648790831666,8.181574916521505,5.798792456078315
4.0,13.739224365458101,12.923992046866125,12.047819706572334,10.070741040229871,7.2118858992661625,4.165624005519523
5.0,13.7221752679627,12.88493710853054,11.989237282993415,9.861179326588646,6.949933923118395,3.611473963483212
6.0,13.821278974156101,12.98866443842092,12.083182027483263,10.08697874723544,7.149487447009641,3.9170019960278637
7.0,15.196275430343517,14.219972751149983,13.26333350502515,12.13360429503021,9.940413548048355,7.22331886912628
8.0,17.86508958657648,15.782129737139147,14.567943894714116,13.609558555887986,12.515922601216545,10.441951121517972
9.0,20.611863697600054,17.6203852676979,15.533851791937556,14.398225014149777,13.480533970357936,12.273404414895767
10.0,20.776380319639017,17.620385270092875,15.533851796211573,14.398225015913484,13.480533975258247,12.27340444886855
11.0,20.80198613024391,17.62038527343759,15.533851798480063,14.39822501672644,13.480533977008655,12.273404459381995
12.0,20.611864081403258,17.620385269438955,15.533851797324507,14.398225016728471,13.480533977647413,12.27340446376168
13.0,20.713086928021198,17.620385275534527,15.533851805860216,14.398225019321458,13.480533980642806,12.27340447847523
14.0,20.741771679655614,17.66438475500009,15.54615671608843,14.398225038141785,13.48053398301143,12.273404503470932
15.0,20.6118636900099,17.620385268840458,15.533851796947655,14.39822501698693,13.480533979121708,12.273404472837862
16.0,20.61186368894208,17.620385268790386,15.533851796750488,14.398225016875081,13.48053397884885,12.273404472004616
17.0,21.575706712207115,18.673449311618455,16.25655964422013,14.786027312678616,13.75218398416026,12.584891255756858
18.0,21.743667324081407,18.945194379347523,16.45938886355633,14.897412034301363,13.845515620497505,12.700413556784953
19.0,21.736114609303105,18.919609959779017,16.42368362540168,14.877470866343739,13.824661643375048,12.66948686688325
20.0,20.882370018599683,17.779574738063307,15.575545074409076,14.398225025967374,13.480533980962218,12.273404481377293
21.0,19.451703019893923,17.35304225990099,15.533851778586254,14.398225013704254,13.480533975289562,12.27340445494967
22.0,17.553263049508978,15.904385064547427,14.838991174750245,14.076163954361359,13.12491378485067,12.028830794937756
23.0,15.354618224630537,14.535713973836522,13.795802433256746,13.009076681977769,11.88714429830289,9.485823251459669
24.0,14.228063218898857,13.518929115251163,12.741176000717996,11.804201135080369,9.430152585757217,6.750325216424403


==> plotdata/elprices_output.csv <==
hours,Mcc,R1,R2
1.0,9.940413548276489,11.99999999997417,10.991356495182616
2.0,9.940413546217357,10.510000000009148,10.8780499998424
3.0,8.181574916521505,8.589999999992477,9.919999999988555
4.0,7.2118858992661625,7.6299999999868655,9.069999999988953
5.0,6.949933923118395,7.319999999982422,9.069999999885994
6.0,7.149487447009641,7.629999999311674,9.069999999986862
7.0,9.940413548048355,11.594149999944525,11.134999999962108
8.0,12.515922601216545,12.950000023524108,12.15709700087393
9.0,13.480533970357936,13.869999999987847,12.902787870648684
10.0,13.480533975258247,13.98114999997116,12.961249999992797
11.0,13.480533977008655,14.07499999329134,12.961249999996204
12.0,13.480533977647413,14.00750000044441,12.951824661317907
13.0,13.480533980642806,14.219849999933581,13.033532968812873
14.0,13.48053398301143,14.34999999998804,13.0434415309455
15.0,13.480533979121708,14.079999999965908,13.019444500114057
16.0,13.48053397884885,14.074999999987469,12.961249999997385
17.0,13.75218398416026,14.687999999980459,13.390000000020523
18.0,13.845515620497505,14.829999999975263,13.503750000028733
19.0,13.824661643375048,14.829999999844347,13.471999999982089
20.0,13.480533980962218,14.349999933603522,13.077499999937421
21.0,13.480533975289562,13.5849999999674,12.909999999986569
22.0,13.12491378485067,12.95000002353389,12.713590160151506
23.0,11.88714429830289,11.950000023535715,11.798749999963805
24.0,9.430152585757217,9.920000000012362,10.868749999984523


==> plotdata/esrs_output.csv <==
hours,Mcc,R1,R2
4.0,-158.2555776716134,-171.80000799557922,-183.1199683088817
5.0,-158.25557793580998,-161.05154463148574,-178.54409538447746
6.0,-158.25557852483547,-167.07427660851073,-179.63670029420206
7.0,-1.1625508880026487,-137.5225176555486,-47.129011709637325
8.0,5.0552567515370015,-93.11643051424146,2.425547744389007
9.0,28.747638648650245,-53.71107238671171,81.42871394976804
10.0,64.4893445350018,-32.296576287600416,102.69906651996163
11.0,82.62852739167323,-35.0174498664917,117.8404580743008
12.0,78.34131430321,-38.350120760216825,119.48044420323147


==> plotdata/flex_alloc_with_res.csv <==
res,gens,esrs
10.0,23.99999999316198,1.6790504989920025e-10
20.0,23.99999999928732,5.821292549519963e-12
30.0,23.99999999677207,4.527957889397896e-11
40.0,23.99999999659818,1.421075576858862e-9
50.0,20.540795253919754,3.4592047401724395
60.0,19.514379989444542,4.485619972410095


==> plotdata/gens_output.csv <==
hours,Mcc,R1,R2
4.0,575.0039648207289,588.548394632774,600.8423733208588
5.0,554.0142092379517,556.8101755080575,584.2513231411914
6.0,570.0040897856835,578.8227873319157,590.4820317754514
7.0,793.6360023064057,929.9959686925395,844.1126399717448
8.0,1107.1283131842952,1205.3,1114.9469932525246
9.0,1326.9211776373668,1409.3798882981232,1266.5589400977278
10.0,1326.921164353042,1423.7070848716037,1291.7263755683605
11.0,1326.921138791034,1444.5671156431033,1291.2181036878205
12.0,1326.9211577718888,1443.6125924949959,1288.4254684272546


==> plotdata/netdemand_output.csv <==
hours,netdemand
1.0,821.7850081784953
2.0,646.5421981248832
3.0,494.4478261976976
4.0,416.7483866371947
5.0,395.7586308765717
6.0,411.74851072340493
7.0,792.4734510369908
8.0,1112.1835694857582
9.0,1355.6688159114112
10.0,1391.4105085840029
11.0,1409.5496657766114
12.0,1405.2624717347787
13.0,1452.5935302590128
14.0,1472.9137682922149
15.0,1418.4862264928056
16.0,1411.7124384736458
17.0,1566.5247339909783
18.0,1593.2371278897153
19.0,1587.2685169507201
20.0,1462.0394374657137
21.0,1301.9157052744736
22.0,1068.6031288970298
23.0,821.327757027514
24.0,594.494127819351


==> plotdata/re_prices_with_res.csv <==
hours,res10,res20,res30,res40,res50,res60
1.0,0.5678001878208142,2.4942571469036574,6.307868007951399,284.2423084228918,483.25524847075394,1632.6688367716047
2.0,0.5678001650730563,2.4942361555121284,6.307893315466727,284.2423149572265,483.25522096562725,1632.6688312249987
3.0,0.5678001974890665,2.797531933930481,6.307984655361494,407.9178447001076,841.339275279552,1980.6946027331433
4.0,0.5678002452267069,2.797531922324926,6.30784488101715,545.0418495676147,1038.7594256884213,2379.693080360779
5.0,0.567800116452828,2.797531853223763,6.307826203292367,579.1737858049761,1092.0905441708921,2515.0774214893922
6.0,0.567800209702572,2.7975318416796537,6.30787105449087,542.3971666916984,1051.463207239537,2440.4336900111753
7.0,0.8560658629626455,2.2712001395816515,6.30784329421962,209.05720073554772,483.25525397296974,1632.669051279277
8.0,0.9403088992071194,3.7612352327031666,5.4109788366931735,14.370264988646657,217.21832023729763,989.6385968812407
9.0,10.079611226948801,3.761235309974927,8.839047975402218,9.904867799258847,106.37666860451355,646.9675877216841
10.0,8.797750931164277,3.7612352854711895,8.839047978398494,9.904869278999737,106.37667701231688,646.9677814534384
11.0,8.399136115825959,3.761235301100719,8.839048134667987,9.904877445341402,106.37666830034418,646.9677541801123
12.0,10.079570456584008,3.761235265105072,8.83904804364351,9.904875500272823,106.37666212841846,646.967729962289
13.0,9.783062182423919,3.76123528266866,8.8390479197184,9.904797585667895,106.37668980719761,646.967426739347
14.0,9.336516217235676,3.761235296770004,8.839048005618237,9.904831050485033,106.37669523363559,646.967383933435
15.0,10.079622349002845,3.7612353151301683,8.839047952451898,9.904857911948346,106.37666364610962,646.9676628994522
16.0,10.079559224908921,3.7612353093970374,8.839048184356734,9.90484410087403,106.37666228017194,646.9676835886586
17.0,0.5967077901984381,3.8833271701609973,8.839048066050374,12.941093618441888,117.68956281255204,651.7448521503597
18.0,0.5967077818779328,4.425277711761648,8.839048075228833,13.884193112770467,121.57637049125682,663.16625352343
19.0,0.5967077813339502,4.280242372771093,8.839047985127525,13.715349921161616,120.70792771655205,660.1088121673083
20.0,7.05643631358802,3.7612353157930407,8.839048062638588,9.90481995384178,106.37667988371895,646.9673247831751
21.0,1.5404244489687382,3.761235289407736,8.839047976778364,9.904914440599654,106.37664804610147,646.967633532333
22.0,0.9403088609679957,3.7612352497874815,6.540207968004848,10.71981031710397,178.77784195291352,706.7193538964605
23.0,0.9403088613363648,2.2712002901238417,5.500905147125822,66.46642423712484,430.77672853129377,1328.0001747099714
24.0,0.567800144855417,2.5635005615154727,6.307860349154291,262.7080620980497,930.9986070778903,1996.3080979351503


==> plotdata/socp_esr_adj_poli_no_bottlenecks.csv <==
hours,S1,S2,S3
4.0,0.07660247857413527,0.07717819359577165,0.07711133229965005
5.0,0.07660247820826953,0.07717819301911803,0.07711133196372054
6.0,0.07660247718070788,0.07717819199771667,0.07711133110526255
7.0,0.07660245993393895,0.07717817539715001,0.07711131426649731
8.0,0.058369890312099944,0.05880857693905032,0.05875763616035502
9.0,0.038124218978946314,0.0384107484805606,0.038377474894842535
10.0,0.03812421714761354,0.038410746376134716,0.03837747465105923
11.0,0.03812421343479155,0.03841074275730725,0.03837747196504232
12.0,0.03812421165204547,0.03841074084314877,0.03837747009075214


==> plotdata/socp_esr_adj_poli_with_bottlenecks.csv <==
hours,S1,S2,S3
4.0,4.130289475131876e-11,3.5557573412930545e-11,3.967568558425831e-11
5.0,4.192755714818138e-11,3.6143360107225515e-11,4.0290305344950897e-11
6.0,4.1455106826856924e-11,3.570008292410812e-11,3.982540474810595e-11
7.0,1.5220953129908274e-11,1.2860381828653942e-11,1.4544531332006375e-11
8.0,3.279457621382816e-12,1.8428427230717396e-12,2.8622083668190255e-12
9.0,5.170537113953527e-13,-3.333087592643989e-13,2.692609335122132e-13
10.0,5.123751513688386e-13,-3.262413994511112e-13,2.679196379074729e-13
11.0,5.084739040640112e-13,-3.2014426923072485e-13,2.6702215303853215e-13
12.0,5.182156165334279e-13,-3.361732420164246e-13,2.692630136372005e-13


==> plotdata/socp_esr_flex_payment_no_bottlenecks.csv <==
hours,S1,S2,S3
4.0,79.57154665003655,80.16957605524209,80.10012325367383
5.0,83.65684211136623,84.28557481240213,84.21255648602221
6.0,80.54468633898036,81.15002928689624,81.07972751847045
7.0,37.0185412303944,37.296758752758834,37.26444776007485
8.0,12.679009526085295,12.774300298284482,12.763235027895846
9.0,4.055527408170722,4.086007461998961,4.082467928789704
10.0,4.055527533897007,4.086007561084612,4.082468225525316
11.0,4.055526806800155,4.086006841491173,4.082467605451176
12.0,4.055526381857402,4.086006400801557,4.082467169207324


==> plotdata/socp_esr_flex_payment_with_bottlenecks.csv <==
hours,S1,S2,S3
4.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0
7.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0
12.0,0.0,0.0,0.0


==> plotdata/socp_esr_flex_payrate_no_bottlenecks.csv <==
hours,S1,S2,S3
4.0,5.102182356549273,5.102182356581436,5.102182356567871
5.0,5.364134339423707,5.364134339466324,5.364134339456249
6.0,5.164580837229839,5.164580837259994,5.16458083725405
7.0,92.72736159072213,89.8369401162499,107.02922201342612
8.0,7.559763754913214,7.55976371034829,7.559762899168689
9.0,0.3824035300770102,0.3816070489730225,0.38128797500895045
10.0,0.38706414859948646,0.3763761641865169,0.38204083233157987
11.0,0.3809945216875893,0.3769127560634888,0.3875339657482009
12.0,0.37873613060247274,0.38027146054219707,0.3863489834634403


==> plotdata/socp_esr_flex_payrate_with_bottlenecks.csv <==
hours,S1,S2,S3
4.0,0.0,0.0,0.0
5.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0
7.0,0.0,0.0,0.0
8.0,0.0,0.0,0.0
9.0,0.0,0.0,0.0
10.0,0.0,0.0,0.0
11.0,0.0,0.0,0.0
12.0,0.0,0.0,0.0


==> plotdata/socp_esr_nom_disp_no_bottlenecks.csv <==
hours,S1,S2,S3
4.0,-52.825462107847486,-52.708251596166576,-52.72186396759933
5.0,-52.825462183625035,-52.70825171487421,-52.72186403731072
6.0,-52.82546239187435,-52.70825192184388,-52.72186421111725
7.0,-0.3992192860461188,-0.415160715157576,-0.3481708867989539
8.0,1.6771700898390876,1.689775093195486,1.688311568502428
9.0,9.684278708000377,9.54794580878663,9.515414131863238
10.0,21.705356681809285,21.310498551541215,21.473489301651306
11.0,27.56690339105807,27.371098258673328,27.690525741941833
12.0,26.065323663227403,26.04262461582146,26.233366024161135


==> plotdata/socp_esr_nom_disp_with_bottlenecks.csv <==
hours,S1,S2,S3
4.0,-68.4210525238664,-68.42105252539636,-68.4210525242861
5.0,-68.4210525246254,-68.42105252611361,-68.42105252503438
6.0,-68.42105252405486,-68.42105252557403,-68.42105252446981
7.0,-5.6389936297307486e-5,-6.019557121351781,-7.534151917099052e-5
8.0,2.3698671469674082e-7,2.378853238838019e-7,2.372732694766455e-7
9.0,0.00014397844078217759,51.65761113248927,0.00014597877766675538
10.0,61.74983300923156,-28.275925765951968,51.05651484655191
11.0,61.74992434497858,-23.381570308169373,61.74980419235881
12.0,61.74970302564259,42.14346275891365,-1.822418081157764


==> plotdata/socp_gen_adj_poli_no_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,1.257762354112206e-10,1.1972994201626275e-10,1.0415631699896182e-11,1.001965803166134e-11,4.933474332853843e-12,0.147354109630919,0.14735410964794826,0.0,0.0,0.0,0.2779276312734571,0.19647214446108693
5.0,1.2633902043472976e-10,1.201614709449832e-10,1.066293936020189e-11,1.0261079593139269e-11,5.08294440392846e-12,0.14735410963019113,0.14735410964729675,0.0,0.0,0.0,0.2779276325614521,0.1964721444512875
6.0,1.25432907108797e-10,1.175377598047604e-10,1.0461419722493263e-11,1.0065027074889347e-11,4.963706531136667e-12,0.14735410962820106,0.14735410964541662,0.0,0.0,0.0,0.2779276355034666,0.19647214442461103
7.0,1.0722880093922103e-10,7.43263132038374e-11,6.989586102725442e-12,6.69269704657823e-12,3.0505090862156264e-12,0.1473541095978667,0.1473541096169642,0.0,0.0,0.0,0.277927686573091,0.19647214417004769
8.0,0.030540251748112385,0.007635058790780943,4.808869320477171e-12,4.544985928022125e-12,1.714763116384449e-12,0.1473541097501891,0.14735410975073937,0.0,0.0,0.0,0.2947082198415235,0.1964721464499249
9.0,0.0793591908916823,0.019839782079035615,3.5168980792908005e-12,3.3022707337376056e-12,1.143917308549062e-12,0.14735410942466748,0.1473541094266196,0.0,0.0,0.0,0.2947082194569972,0.19647214611252586
10.0,0.07935919655374464,0.019839780639852256,3.4468544978287048e-12,3.235918758755204e-12,1.1210582746078563e-12,0.14735410941459368,0.14735410941660151,0.0,0.0,0.0,0.29470821944440956,0.19647214610202807
11.0,0.0793591895468155,0.0198397976579154,3.4611702459960892e-12,3.24942775798161e-12,1.1257532138965769e-12,0.14735410941610325,0.1473541094181147,0.0,0.0,0.0,0.2947082194463003,0.1964721461036141
12.0,0.07935918565212524,0.01983980712165085,3.464850048702366e-12,3.2528394002729916e-12,1.1269105945255649e-12,0.14735410941661606,0.14735410941857102,0.0,0.0,0.0,0.2947082194469332,0.19647214610415362


==> plotdata/socp_gen_adj_poli_with_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,0.171289131871149,0.04282228135685561,4.8069632520323155e-11,4.576807598781656e-11,1.996217007868911e-11,0.147354109827734,0.1473541098295598,0.0,0.0,0.0,0.29470821979087464,0.19647214646249198
5.0,0.17128913184087982,0.042822281384111927,4.8523792094513e-11,4.621260189654258e-11,2.0251153069526112e-11,0.14735410982773406,0.14735410982955988,0.0,0.0,0.0,0.2947082197908746,0.19647214646249198
6.0,0.1712891318416276,0.042822281385644756,4.8179846250724645e-11,4.587592681635363e-11,2.003203677238439e-11,0.1473541098277339,0.14735410982955982,0.0,0.0,0.0,0.29470821979087436,0.1964721464624919
7.0,0.19647214455657677,0.07027451379941663,4.08635970752482e-11,3.5532051809390175e-11,5.8582223493121494e-12,0.141152442249051,0.10092053288999639,0.0,0.0,0.0,0.29470821949094855,0.19647214625813192
8.0,0.04311187488017261,0.1886893593152228,0.05338557313955918,0.020027129058682293,5.571540836727529e-12,0.14623287597749207,0.05737282165864936,0.0,0.0,0.0,0.29470821933359936,0.19647214599206728
9.0,4.451827386837952e-11,0.047952018901831636,-0.051988756016359106,0.29734794371668094,4.3647746358128275e-12,0.147354100804853,0.06815432752215157,0.0,0.0,0.0,0.2947082188429261,0.19647214554758075
10.0,4.383771156635053e-11,0.047429962423618334,-0.050898953557867534,0.2962646512533222,4.3148277795165564e-12,0.14735410115073294,0.06866987369993635,0.0,0.0,0.0,0.2947082188217771,0.1964721455288746
11.0,4.32687754154732e-11,0.046965843390080905,-0.049930233759559926,0.29530060941031294,4.272258870124254e-12,0.14735410142245106,0.06912931454182716,0.0,0.0,0.0,0.2947082188033148,0.19647214551257772
12.0,4.465238881882267e-11,0.048148890829242875,-0.05240065572489609,0.29775313341312404,4.382063090030197e-12,0.14735410069303545,0.06796416570506204,0.0,0.0,0.0,0.294708218850055,0.19647214555389164


==> plotdata/socp_gen_flex_payment_no_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,0.0,0.0,0.0,0.0,0.0,153.0654702930593,153.0654703107546,0.0,0.0,0.0,288.6999466446206,204.08729194421431
5.0,0.0,0.0,0.0,0.0,0.0,160.92402977187018,160.92402979055677,0.0,0.0,0.0,303.5221394842249,214.56537114827177
6.0,0.0,0.0,0.0,0.0,0.0,154.93742470961269,154.93742472772036,0.0,0.0,0.0,292.2306830070396,206.58323110997597
7.0,0.0,0.0,0.0,0.0,0.0,71.20964765769699,71.2096476669393,0.0,0.0,0.0,134.31001476109012,94.9461959295747
8.0,6.6339021843624195,1.6584746454540968,0.0,0.0,0.0,32.00801220001866,32.00801220015754,0.0,0.0,0.0,64.01602447422886,42.67734962535495
9.0,8.441966350249437,2.1104899234302086,0.0,0.0,0.0,15.675039265802749,15.675039266033323,0.0,0.0,0.0,31.350078596356134,20.900052377131654
10.0,8.441967619796293,2.11048993714242,0.0,0.0,0.0,15.675040503652866,15.675040503888273,0.0,0.0,0.0,31.35008107285437,20.900054027906446
11.0,8.441966183046974,2.11049157462289,0.0,0.0,0.0,15.675039220066827,15.675039220301803,0.0,0.0,0.0,31.350078505558354,20.9000523164104
12.0,8.441965278944657,2.110492458893512,0.0,0.0,0.0,15.675038310661918,15.675038310890963,0.0,0.0,0.0,31.350076686706853,20.90005110385524


==> plotdata/socp_gen_flex_payment_with_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,264.4200228518535,66.10500322623282,0.0,0.0,0.0,227.47139098832602,227.47139099113386,0.0,0.0,0.0,454.9427821860204,303.29518802404664
5.0,273.5550687632873,68.38876467379498,0.0,0.0,0.0,235.32995475679314,235.3299547597047,0.0,0.0,0.0,470.65990973008394,313.7732730499688
6.0,266.59604136076064,66.64900788929346,0.0,0.0,0.0,229.34334441365945,229.34334441649463,0.0,0.0,0.0,458.6866890383626,305.7911259247856
7.0,82.05952762274761,29.35443049166711,0.0,0.0,0.0,58.35479283222595,41.69351548694668,0.0,0.0,0.0,122.49129163242385,81.66086105953424
8.0,13.682742148846248,59.9071668983882,17.00372239955496,6.368758497281299,0.0,44.878190432425725,17.567151918496908,0.0,0.0,0.0,92.05821894501658,61.37214589139532
9.0,0.0,10.777789273615141,0.0,66.98701112557403,0.0,31.54611473619696,14.542485149806831,0.0,0.0,0.0,64.71845009127257,43.14563331782545
10.0,0.0,10.520353472712166,0.0,65.86757563515502,0.0,31.113838215217175,14.451132826811772,0.0,0.0,0.0,63.85082311752239,42.567215335350866
11.0,0.0,10.294099838440372,0.0,64.87767731826504,0.0,30.72960641817976,14.367643922922301,0.0,0.0,0.0,63.07962622351836,42.0530840727497
12.0,0.0,10.875756041440026,0.0,67.41060913425238,0.0,31.70921821378762,14.577097960862325,0.0,0.0,0.0,65.04599296331823,43.36399523248005


==> plotdata/socp_gen_flex_payrate_no_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,0.0,0.0,0.0,0.0,0.0,5.1021823570337785,5.10218235702382,0.0,0.0,0.0,5.102182355577734,5.102182351076174
5.0,0.0,0.0,0.0,0.0,0.0,5.364134339438917,5.36413433942985,0.0,0.0,0.0,5.364134338346787,5.364134333797071
6.0,0.0,0.0,0.0,0.0,0.0,5.16458083757374,5.164580837562999,0.0,0.0,0.0,5.164580836222729,5.1645808317282755
7.0,0.0,0.0,0.0,0.0,0.0,6.167875874085703,6.442493083985327,0.0,0.0,0.0,3.5685868646915035,2.8846702545338463
8.0,1.0669337343545335,1.0669337090784703,0.0,0.0,0.0,16.521956427389423,16.092813519549637,0.0,0.0,0.0,32.185527012891995,20.0266083577603
9.0,0.6093816679638098,0.6093816646188727,0.0,0.0,0.0,7.058982079765187,6.87562496708916,0.0,0.0,0.0,13.75126375087025,8.556342017899652
10.0,0.6093817306676605,0.6093809304607312,0.0,0.0,0.0,7.058957206526022,6.875605347257767,0.0,0.0,0.0,13.751219110226426,8.556315877346234
11.0,0.6093817164453993,0.609377557525843,0.0,0.0,0.0,7.059005255887358,6.875662297306389,0.0,0.0,0.0,13.751221103401619,8.55631629544273
12.0,0.6093816972137335,0.6093751638022077,0.0,0.0,0.0,7.059004955883365,6.875663381017733,0.0,0.0,0.0,13.7512214363592,8.556316270720258


==> plotdata/socp_gen_flex_payrate_with_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,7.582379694150028,7.582379628471582,0.0,0.0,0.0,7.582379692528635,7.582379692497478,0.0,0.0,0.0,7.582379692403323,7.582379674114505
5.0,7.844331819578342,7.844331751645776,0.0,0.0,0.0,7.844331816656727,7.844331816627909,0.0,0.0,0.0,7.844331817102422,7.844331798447183
6.0,7.64477814161499,7.644778075398643,0.0,0.0,0.0,7.644778139610476,7.644778139580025,0.0,0.0,0.0,7.644778139657928,7.644778121301775
7.0,1.6736171573311531,2.051713919710038,0.0,0.0,0.0,5.675077895218199,26.06411160200566,0.0,0.0,0.0,2.983726740222226,2.4810330641983342
8.0,0.10683001067556835,1.3987417347380677,1.5644477663832705,1.5619855528865914,0.0,1.2139655502816773,0.3090680054304971,0.0,0.0,0.0,1.1150200970547446,0.6937908706040357
9.0,0.0,0.231267656130361,0.0,1.081722855328146,0.0,0.49367430980851557,0.17621049033601394,0.0,0.0,0.0,0.8455036800303906,0.5260911791392405
10.0,0.0,0.22568499941735895,0.0,1.0614342832414225,0.0,0.48690954966542904,0.17532657508106206,0.0,0.0,0.0,0.8299435635493816,0.5164093275367933
11.0,0.0,0.22078028433134914,0.0,1.0435529681712812,0.0,0.4808965920694595,0.17451169848371564,0.0,0.0,0.0,0.8162432085453443,0.5078846629612788
12.0,0.0,0.23335310082320876,0.0,1.0862997491788855,0.0,0.496226821099188,0.1765470858337382,0.0,0.0,0.0,0.8511582304578047,0.5296095666424321


==> plotdata/socp_gen_nom_disp_no_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,6.864794954708486e-8,6.735223223586218e-8,9.149567858912633e-8,1.5069724668137496e-7,1.811763894465912e-8,29.9999999400725,29.999999943585536,45.8417588259141,72.57858644237365,299.9999998304854,56.5836198388981,39.999999603088895
5.0,6.848614475529757e-8,6.716925327054923e-8,9.135760592471343e-8,1.5058105873322347e-7,1.808553662385748e-8,29.999999939454995,29.99999994297562,35.76668275067925,61.66390685839747,299.9999996492273,56.58362010080123,39.99999960073632
6.0,6.851715284028614e-8,6.684641107312927e-8,9.143587931248476e-8,1.5068405900819926e-7,1.810866478990647e-8,29.999999939399615,29.99999994295443,43.44181845251069,69.97865091854766,299.9999998410542,56.5836207000537,39.99999959557101
7.0,6.985840173001634e-8,6.265145202632993e-8,9.210413054461242e-8,1.513349161541555e-7,1.847931230258837e-8,29.999999943905053,29.99999994803686,150.78517028102186,186.2672011565772,299.9999999262669,56.58363110503103,39.99999955113856
8.0,6.217726551433344,1.5544308481196936,9.407318657395081e-8,1.532176838736632e-7,1.9282133223441633e-8,64.80268213963559,66.53075365550146,249.84318588895,293.58012123542085,299.9999999876551,66.53074789081447,58.068664720191805
9.0,16.156832950664267,4.03920513171883,9.509983556199586e-8,1.5415935195051134e-7,1.9646428484065837e-8,96.12123998558681,98.68447433393065,286.9436234626224,333.7722616875951,299.999999982543,98.68446740236863,92.51907243143137
10.0,16.156834104314015,4.039204839671072,9.50661274146114e-8,1.5398813957290258e-7,1.9646527960048843e-8,96.12124009658416,98.68447395371948,286.94362153494933,333.77223968788593,299.99999995479976,98.68447263670393,92.51907727571358
11.0,16.15683267761389,4.039208304126845,9.512001497569145e-8,1.5412979337270372e-7,1.9648290106033528e-8,96.12122510611798,98.684455172257,286.9436265600398,333.77224086619356,299.99999993630394,98.68447252366917,92.51907737581388
12.0,16.156831884670282,4.039210230780611,9.507698450761382e-8,1.540140601719031e-7,1.9646513749194128e-8,96.12122521249873,98.68445485532979,286.9436277070113,333.77225796060003,299.99999987692706,98.68447244026311,92.51907733507039


==> plotdata/socp_gen_nom_disp_with_bottlenecks.csv <==
hours,F1,F2,F3,F4,F5,F6,F7,F8,F9,F10,F11,F12
4.0,34.87295988177996,8.718239721488004,2.3699971052337787e-7,3.8851294448249973e-7,4.6727080871278304e-8,30.00000005001037,30.000000050490257,45.84176537539213,72.57857992585207,299.99999955929434,60.000000106622,40.00000015417612
5.0,34.87295987525643,8.71823972667616,2.3690631678618956e-7,3.884265424858313e-7,4.6668368725022447e-8,30.00000004890458,30.00000004937226,35.766682455406,61.663907301278414,299.99999937037694,60.000000105855264,40.00000015330971
6.0,34.87295987568139,8.718239727260794,2.3697191409155494e-7,3.8849361772008706e-7,4.67128700165631e-8,30.00000004973498,30.00000005021164,43.441825080719525,69.97864434238994,299.99999947612315,60.00000010643217,40.000000153960684
7.0,49.03124186736635,14.307272678214474,2.4657447283971123e-7,3.966667918575695e-7,4.636476802488687e-8,28.737395131728775,20.546532456807824,125.35105781343276,160.51964008685283,299.9999997854172,60.00000014732814,40.00000031080884
8.0,128.07957300348684,42.82932684650801,10.868833570011702,4.0773478893669335,4.6442622192444105e-8,29.771726730191148,11.68060170286438,123.72610978139943,161.40955605192542,299.99999979332904,151.0816541149665,148.65884011943612
9.0,151.99999988071005,47.1789730629562,19.890270182124254,61.92622333519,4.676392961755482e-8,29.999998258101627,13.875621426188502,147.21364067440152,186.88912541690877,299.99999981902147,172.94892717083397,172.0881362922766
10.0,151.99999988093066,47.19107969426274,19.890271698277218,62.05525549284039,4.677637122085798e-8,29.999998329714217,13.980582091603623,148.08933813776864,187.82931382161271,299.9999997958302,173.3386026034666,172.50564559821396
11.0,151.9999998811127,47.20184435609232,19.890271395398656,62.16998973440093,4.678757647980092e-8,29.999998386077223,14.07412020429669,148.86799120670855,188.6653018304556,299.99999974314574,173.6850993789862,172.87689200667077
12.0,151.99999988075706,47.1822735610054,19.913100267184518,62.05525609801907,4.675970899370441e-8,29.99999823494028,13.836906153521767,146.88574880210487,186.53759939979352,299.99999978313434,172.82523448451408,171.9556079993525

